MultiADS: Defect-aware Supervision for Multi-type Anomaly Detection and Segmentation in Zero-Shot Learning

Precise optical inspection in industrial applications is crucial for minimizing scrap rates and reducing the associated costs. Besides merely detecting if a product is anomalous or not, it is crucial to know the distinct type of defect, such as a bent, cut, or scratch. The ability to recognize the "exact" defect type enables automated treatments of the anomalies in modern production lines. Current methods are limited to solely detecting whether a product is defective or not without providing any insights on the defect type, nevertheless detecting and identifying multiple defects. We propose MultiADS, a zero-shot learning approach, able to perform Multi-type Anomaly Detection and Segmentation. The architecture of MultiADS comprises CLIP and extra linear layers to align the visual- and textual representation in a joint feature space. To the best of our knowledge, our proposal, is the first approach to perform a multi-type anomaly segmentation task in zero-shot learning. Contrary to the other baselines, our approach i) generates specific anomaly masks for each distinct defect type, ii) learns to distinguish defect types, and iii) simultaneously identifies multiple defect types present in an anomalous product. Additionally, our approach outperforms zero/few-shot learning SoTA methods on image-level and pixel-level anomaly detection and segmentation tasks on five commonly used datasets: MVTec-AD, Visa, MPDD, MAD and Real-IAD.

==> data/abnormal.csv <==
x, y
-2.671577835083007812e+01,1.315104103088378906e+01
1.069679641723632812e+01,1.367141151428222656e+01
-8.760921478271484375e+00,-2.131881523132324219e+01
-2.634927988052368164e+00,-4.510847473144531250e+01
3.014782667160034180e+00,-2.602145957946777344e+01
-1.118129634857177734e+01,-7.631806373596191406e+00
-9.658481597900390625e+00,-7.579832077026367188e+00
-1.118547916412353516e+01,-8.174431800842285156e+00
-6.699965476989746094e+00,-1.660176277160644531e+01
-1.100401496887207031e+01,-8.223846435546875000e+00
-4.440293788909912109e+00,-1.429811382293701172e+01
-1.273899364471435547e+01,-7.367591857910156250e+00
2.917588472366333008e+00,-2.617255783081054688e+01
-2.946130514144897461e+00,-4.446063995361328125e+01
3.765067100524902344e+00,4.581415176391601562e+01
3.201430082321166992e+00,4.675263595581054688e+01
3.705032825469970703e+00,4.660636138916015625e+01
2.893416166305541992e+00,4.694797134399414062e+01
-7.296742439270019531e+00,-1.021934413909912109e+01
-5.945554256439208984e+00,-1.324485397338867188e+01
-7.152187347412109375e+00,-1.013863372802734375e+01
-1.011318874359130859e+01,-2.231944847106933594e+01
8.948230743408203125e+00,1.357746315002441406e+01
-1.155404949188232422e+01,-2.082491159439086914e+00
-1.027601051330566406e+01,-1.099750804901123047e+01
-1.048259544372558594e+01,-1.362621116638183594e+01
-8.506835937500000000e+00,-1.543161582946777344e+01
-2.548658180236816406e+01,1.379636096954345703e+01
8.962525367736816406e+00,1.342115592956542969e+01
-1.013772010803222656e+01,-2.209844017028808594e+01
-1.946158647537231445e+00,-4.455597686767578125e+01
4.201042652130126953e+00,-2.629245567321777344e+01
-1.049639511108398438e+01,-1.248074436187744141e+01
-9.414481163024902344e+00,-1.253845024108886719e+01
-1.092158317565917969e+01,-1.210458946228027344e+01
-8.453001976013183594e+00,-1.550306415557861328e+01
-1.070420074462890625e+01,-1.204430389404296875e+01
-6.115285396575927734e+00,-1.326273536682128906e+01
-1.260458278656005859e+01,-1.322318744659423828e+01
4.067693710327148438e+00,-2.641290473937988281e+01
-2.217969894409179688e+00,-4.396632385253906250e+01
-9.451920509338378906e+00,-1.213468170166015625e+01
-1.339868164062500000e+01,-1.132155990600585938e+01
-1.251563549041748047e+01,-1.311261272430419922e+01
-2.575352859497070312e+01,1.410593032836914062e+01
-1.149700450897216797e+01,-2.229285001754760742e+00
-1.087925815582275391e+01,-1.329976463317871094e+01
-1.334408187866210938e+01,-1.134656047821044922e+01
4.010032176971435547e+00,4.364609527587890625e+01
4.465185165405273438e+00,4.332094192504882812e+01
4.930977821350097656e+00,4.645784378051757812e+00
7.630585670471191406e+00,-1.130877780914306641e+01
-2.246133804321289062e+01,1.133473587036132812e+01
7.756262779235839844e+00,8.504375457763671875e+00
-9.191072463989257812e+00,-2.509460258483886719e+01
-5.070908069610595703e+00,-4.390662002563476562e+01
4.535105228424072266e+00,-2.412229537963867188e+01
5.998497009277343750e+00,3.771906137466430664e+00
6.120760917663574219e+00,3.427627086639404297e+00
6.154948711395263672e+00,4.514916419982910156e+00
7.794215679168701172e+00,-1.099344539642333984e+01
4.927917957305908203e+00,2.990233659744262695e+00
-1.184767723083496094e+00,-1.253711414337158203e+01
1.154085540771484375e+01,3.063122510910034180e+00
4.323775291442871094e+00,-2.420114707946777344e+01
-5.501628875732421875e+00,-4.331573486328125000e+01
5.175771236419677734e+00,2.938687801361083984e+00
1.656778526306152344e+01,-6.396986961364746094e+00
1.145281887054443359e+01,3.127933502197265625e+00


==> data/defective_painting.csv <==
x, y
-1.074967011809349060e-01,-2.169153690338134766e-01
-7.180833220481872559e-01,-7.366787791252136230e-01
1.178645715117454529e-01,-4.203602299094200134e-02
-3.051630556583404541e-01,-1.706002593040466309e+00
-2.604109764099121094e+00,1.986173748970031738e+00
-1.660524010658264160e+00,-2.435564994812011719e+00
1.785092614591121674e-02,1.705556869506835938e+00
-1.236530780792236328e+00,1.790047883987426758e+00
-2.221732139587402344e+00,-9.276242852210998535e-01
-1.056157469749450684e+00,-4.420412540435791016e+00
-2.562305212020874023e+00,1.997032165527343750e+00
-2.882889509201049805e-01,-1.883211135864257812e+00
-6.111013889312744141e+00,3.431454420089721680e+00
1.371939063072204590e+00,-1.023188948631286621e+00
-1.066497921943664551e+00,6.586189866065979004e-01
-7.049884796142578125e-01,5.386149287223815918e-01
-1.808748483657836914e+00,8.996357321739196777e-01
-2.305302858352661133e+00,-8.324151635169982910e-01
-1.502392292022705078e+00,2.680754661560058594e-01
-9.614637494087219238e-01,-9.539213180541992188e-01
-2.519408226013183594e+00,4.585501253604888916e-01
1.285382628440856934e+00,-1.042638540267944336e+00
-6.105890750885009766e+00,3.438317537307739258e+00
-1.201018929481506348e+00,1.096340939402580261e-01
-3.665941476821899414e+00,8.001431822776794434e-01
-2.757839679718017578e+00,4.643612504005432129e-01
-1.038523912429809570e+00,-4.398437023162841797e+00
-1.669062137603759766e+00,-2.504753351211547852e+00
-1.248255491256713867e+00,1.476677536964416504e+00
-3.474380016326904297e+00,8.170503973960876465e-01
-9.048824906349182129e-01,5.573627948760986328e+00
-5.856551527976989746e-01,5.747498989105224609e+00
-5.563948154449462891e-01,5.123463153839111328e+00
-3.008173108100891113e-01,5.554437637329101562e+00
-4.527810215950012207e-01,5.117063522338867188e+00


==> data/normal.csv <==
x, y
-4.671208381652832031e+00,-5.897952079772949219e+00
-8.059488534927368164e-01,-1.379892539978027344e+01
-4.310055732727050781e+00,-5.852770328521728516e+00
-1.009404563903808594e+01,-2.423594284057617188e+01
9.083167076110839844e+00,1.164410591125488281e+01
-1.243163776397705078e+01,6.958652734756469727e-01
-1.208495199680328369e-01,3.139758110046386719e+00
3.242578268051147461e+00,5.234493017196655273e-01
7.435309886932373047e+00,-1.332175350189208984e+01
-2.375847434997558594e+01,1.283350467681884766e+01
8.837545394897460938e+00,1.144160461425781250e+01
-9.494191169738769531e+00,-2.383692359924316406e+01
-3.576582431793212891e+00,-4.393838500976562500e+01
5.473844051361083984e+00,-2.522300720214843750e+01
-2.432642555236816406e+01,1.275679016113281250e+01
-1.303541851043701172e+01,6.508302688598632812e-01
2.995890378952026367e+00,2.418167889118194580e-01
1.505633258819580078e+01,-4.827148437500000000e+00
-1.870717167854309082e+00,4.716844081878662109e+00
-4.629053592681884766e+00,7.042316436767578125e+00
1.002645015716552734e+01,-1.094710826873779297e+01
-2.196301841735839844e+01,1.299149131774902344e+01
6.355536937713623047e+00,1.145219516754150391e+01
-1.172183227539062500e+01,-2.361960411071777344e+01
-4.686402797698974609e+00,-4.197646713256835938e+01
5.452157974243164062e+00,-2.765867805480957031e+01
-4.845181941986083984e+00,5.865642070770263672e+00
-5.039024353027343750e+00,5.204402446746826172e+00
-3.946026563644409180e+00,5.932322025299072266e+00
1.002675247192382812e+01,-1.095177841186523438e+01
-4.063922882080078125e+00,5.498719692230224609e+00
-3.174478054046630859e+00,-1.128541564941406250e+01
-6.764824867248535156e+00,7.295340538024902344e+00
5.522290229797363281e+00,-2.759037208557128906e+01
-4.848692893981933594e+00,-4.178068542480468750e+01
-4.436957359313964844e+00,4.939582824707031250e+00
-5.297688007354736328e+00,8.819752693176269531e+00
-6.779936313629150391e+00,7.361615657806396484e+00
-2.223330307006835938e+01,1.307859039306640625e+01
-9.960003852844238281e+00,4.062766551971435547e+00
-4.494617938995361328e+00,6.816070079803466797e+00
-5.209032535552978516e+00,8.693768501281738281e+00
2.690415382385253906e+00,3.821265411376953125e+01
2.306175231933593750e+00,3.804249191284179688e+01
3.070670127868652344e+00,3.738466262817382812e+01
2.365069389343261719e+00,3.737512207031250000e+01
2.985725164413452148e+00,3.690488052368164062e+01
-4.632516860961914062e+00,1.167549848556518555e+00
1.381062793731689453e+01,-1.457219886779785156e+01
-4.657166957855224609e+00,1.159485816955566406e+00
-1.261728572845458984e+01,-2.449174118041992188e+01
4.637328147888183594e+00,1.063870143890380859e+01
-8.668543815612792969e+00,3.040700674057006836e+00
-5.542603135108947754e-01,5.204978466033935547e+00
8.801569938659667969e-01,7.997762680053710938e+00
-1.206839561462402344e+00,9.134756088256835938e+00
4.223290443420410156e+00,1.404298019409179688e+01
-1.012360191345214844e+01,1.386928439140319824e+00
-5.108742713928222656e+00,1.513204193115234375e+01
5.274610519409179688e-01,1.455638313293457031e+01
6.866712093353271484e+00,-2.572008132934570312e+01
-2.565041780471801758e+00,-4.239677429199218750e+01
1.025886726379394531e+01,1.011116504669189453e+01
-7.462891101837158203e+00,-2.483536338806152344e+01
-5.525657176971435547e+00,-4.578051757812500000e+01
4.123350143432617188e+00,-2.146569061279296875e+01
4.448973178863525391e+00,-8.085048675537109375e+00
3.787549018859863281e+00,-8.235056877136230469e+00
5.548494815826416016e+00,-8.413145065307617188e+00


==> data/normal1.csv <==
x, y
5.839199542999267578e+00,1.232702255249023438e+00
4.951864719390869141e+00,1.362697124481201172e+00
5.887491703033447266e+00,1.028744220733642578e+00
3.624701499938964844e+00,2.223298072814941406e+00
7.405250549316406250e+00,1.653820753097534180e+00
6.759284496307373047e+00,-2.059910595417022705e-01
6.781255722045898438e+00,3.876989126205444336e+00
5.926191806793212891e+00,3.750012636184692383e+00
7.843024253845214844e+00,3.183196783065795898e+00
5.907688140869140625e+00,-2.394865036010742188e+00
7.436944484710693359e+00,1.677893161773681641e+00
3.563193321228027344e+00,2.161783456802368164e+00
-6.263475894927978516e+00,4.169251918792724609e+00
4.009340286254882812e+00,-4.264160096645355225e-01
6.307686328887939453e+00,2.917417049407958984e+00
6.343204498291015625e+00,2.525189638137817383e+00
5.371278285980224609e+00,3.258096456527709961e+00
7.814513206481933594e+00,3.175884008407592773e+00
5.677845001220703125e+00,2.753617286682128906e+00
4.743774414062500000e+00,1.318522214889526367e+00
4.867713451385498047e+00,4.356297969818115234e+00
3.941709995269775391e+00,-4.314737319946289062e-01
-6.243402004241943359e+00,4.315391540527343750e+00
5.831997871398925781e+00,2.460927724838256836e+00
5.910628795623779297e+00,5.175314903259277344e+00
4.884799480438232422e+00,4.470231533050537109e+00
5.889911174774169922e+00,-2.388758420944213867e+00
6.756799221038818359e+00,-2.627249956130981445e-01
5.910937786102294922e+00,3.482917308807373047e+00
5.935143947601318359e+00,5.088557720184326172e+00
2.367659330368041992e+00,6.712865352630615234e+00
2.438771009445190430e+00,6.355801582336425781e+00
2.785123348236083984e+00,6.800556182861328125e+00
2.792967796325683594e+00,6.284246444702148438e+00
3.003548145294189453e+00,6.689003467559814453e+00

==> data/scratch.csv <==
x, y
-6.615864276885986328e+00,-4.455634593963623047e+00
-5.818879127502441406e+00,-4.155673980712890625e+00
-6.760665893554687500e+00,-4.639093399047851562e+00
-5.081675529479980469e+00,-3.241070747375488281e+00
-5.989251613616943359e+00,-9.454095363616943359e-01
-7.834329605102539062e+00,-5.247814178466796875e+00
-8.482167243957519531e+00,-3.671790122985839844e+00
-6.892218112945556641e+00,-2.128529787063598633e+00
-5.758385181427001953e+00,-2.559247970581054688e+00
-2.920440435409545898e+00,-5.320190429687500000e+00
-6.011878490447998047e+00,-9.379332065582275391e-01
-4.956043720245361328e+00,-3.280466318130493164e+00
-7.093933105468750000e+00,2.172797203063964844e+00
-5.986808776855468750e+00,-5.644104480743408203e+00
-7.158023834228515625e+00,-3.338049888610839844e+00
-7.218320369720458984e+00,-3.590974807739257812e+00
-7.595705986022949219e+00,-2.712659358978271484e+00
-5.784407615661621094e+00,-2.442334651947021484e+00
-6.552071094512939453e+00,-3.081253051757812500e+00
-5.510613918304443359e+00,-4.132011890411376953e+00
-8.055506706237792969e+00,-2.046077489852905273e+00
-5.864468574523925781e+00,-5.612733364105224609e+00
-7.103558540344238281e+00,2.151845216751098633e+00
-6.688786506652832031e+00,-3.241481304168701172e+00
-7.655281066894531250e+00,-8.753855228424072266e-01
-7.991812229156494141e+00,-1.849261999130249023e+00
-2.914328575134277344e+00,-5.311986923217773438e+00
-7.850943565368652344e+00,-5.305058956146240234e+00
-6.929759979248046875e+00,-2.373372077941894531e+00
-7.540513515472412109e+00,-1.098993062973022461e+00
4.636485502123832703e-02,8.018124580383300781e+00
3.830103874206542969e-01,7.784819602966308594e+00
-4.071172326803207397e-02,7.671546459197998047e+00
3.653801381587982178e-01,7.579556941986083984e+00
-2.316577136516571045e-01,7.756969451904296875e+00
